Study of a Population of Gamma-ray Bursts with Low-Luminosity Afterglows

Gamma-ray bursts (GRB) are extreme events. They are crudely classified into two groups based on their duration, namely the short and long bursts. Such a classification has proven to be useful to determine their progenitors: the merger of two compact objects for short bursts and the explosion of a massive star for long bursts. Further classifying the long GRBs might give tighter constraints on their progenitor and on the emission mechanism(s). In my thesis, I present evidence for the existence of a sub-class of long GRBs, based on their faint afterglow emission. These bursts were named low-luminosity afterglow (LLA) GRBs. I discuss the data analysis and the selection method, and their main properties are described. Their link to supernova is strong as 64% of all the bursts firmly associated to SNe are LLA GRBs. Finally, I present additional properties of LLA GRBs: the study of their rate density, which seems to indicate a new distinct third class of events, the properties of their host galaxies, which show that they take place in young star-forming galaxies. Additionally, I show that it is difficult to reconcile all differences between normal long GRBs and LLA GRBs only by considering instrumental or environmental effects, a different ejecta content or a different geometry for the burst. Thus, I conclude that LLA GRBs and normal long GRBs should have different properties. I indicate that a binary system is favored in the case of LLA GRB. The argument is based on the initial mass function of massive stars, on the larger rate density of LLA GRBs compared to the rate of normal long GRBs and on the type of accompanying SNe.

==> myfig.tikz <==
\begin{tikzpicture}
\draw (7cm,0cm) node[above,opacity=0.95]{\includegraphics[width=8cm]{images/life_cycles.eps}};
\path (1cm,4.5cm) coordinate (leftline1);
\path (7,3.5) coordinate (nebula);
\path (7,5) coordinate (nebulap);
\path (3,5) coordinate (nebulap1);
\path (4,4.3) coordinate (redSPGlow);
\path (1cm,3.5cm) coordinate (leftline2);
\path (3.7,2.5) coordinate (planetaryneb);
\path (1cm,2.5cm) coordinate (leftline3);
\path (4.6,1.65) coordinate (whiteD);
\path (1cm,1.5cm) coordinate (leftline4);
\path (5.55,1.32) coordinate (blackD);
\path (1cm,0.5cm) coordinate (leftline5);
\path (10.1,4.2) coordinate (redSPGh);
\path (12cm,4.5cm) coordinate (rightline1);
\path (9.8,2.2) coordinate (SNe);
\path (12cm,3.5cm) coordinate (rightline2);
\path (11.5cm,1.7cm) coordinate (interm1);
\path (7.4,1.7) coordinate (NS);
\path (12cm,2.5cm) coordinate (rightline3);
\path (11.5cm,1.3cm) coordinate (interm2);
\path (7.7,1) coordinate (BH);
\path (12cm,1.5cm) coordinate (rightline4);


\draw [thick, green] (nebula)--(nebulap)--(nebulap1)--(leftline1);
\draw [thick, green] (redSPGlow)--(leftline2);
\draw [thick, green] (planetaryneb)--(leftline3);
\draw [thick, green] (whiteD)--(leftline4);
\draw [thick, green] (blackD)--(leftline5);
\draw [thick, green] (redSPGh)--(rightline1);
\draw [thick, green] (SNe)--(rightline2);
\draw [thick, green] (NS)--(interm1)--(rightline3);
\draw [thick, green] (BH)--(interm2)--(rightline4);

\filldraw[green] (leftline1) circle (0.001cm) node[anchor=east] {\color{blue}{Nebula phase}};
\filldraw[green] (leftline2) circle (0.001cm) node[anchor=east] {\color{blue}{Red supergiant}};
\filldraw[green] (leftline3) circle (0.001cm) node[anchor=east] {\color{blue}{Planetary nebula}};
\filldraw[green] (leftline4) circle (0.001cm) node[anchor=east] {\color{blue}{White dwarf}};
\filldraw[green] (leftline5) circle (0.001cm) node[anchor=east] {\color{blue}{Black dwarf}};
\filldraw[green] (rightline1) circle (0.001cm) node[anchor=west] {\color{blue}{Red supergiant}};
\filldraw[green] (rightline2) circle (0.001cm) node[anchor=west] {\color{blue}{Supernova}};
\filldraw[green] (rightline3) circle (0.001cm) node[anchor=west] {\color{blue}{Neutron Star}};
\filldraw[green] (rightline4) circle (0.001cm) node[anchor=west] {\color{blue}{Black Hole}};
\end{tikzpicture}

